Photon capture cones and embedding diagrams of the Ernst spacetime

The differences between the character of the Schwarzschild and Ernst spacetimes are illustrated by comparing the photon capture cones, and the embedding diagrams of the $t=\mathrm{const}$ sections of the equatorial planes of both the ordinary and optical reference geometry of these spacetimes. The non-flat asymptotic character of the Ernst spacetime reflects itself in two manifest facts: the escape photon cones correspond to purely outward radial direction, and the embedding diagrams of both the ordinary and optical geometry shrink to zero radius asymptotically. Using the properties of the embedding diagrams, regions of these spacetimes which could have similar character are estimated, and it is argued that they can exist for the Ernst spacetimes with a sufficiently low strength of the magnetic field.

==> readme.txt <==
Article submitted by:   Stanislav Hledik

Journal submitted to:   Classical and Quantum Gravity

Article title:          Photon capture cones and embedding diagrams of
                        the Ernst spacetime

Author:                 Zdenek Stuchlik  (Zden\v{e}k Stuchl\'{\i}k)
                        and Stanislav Hledik (Hled\'{\i}k)

Article type:           Paper

Status of article:      revised

Reference number:       CQG/98385/PAP

Postal address:         Department of Physics
                        Faculty of Philosophy and Science
                        Silesian University
                        Bezru\v{c}ovo n\'am.~13
                        746 01 Opava
                        Czech Republic

E-mail address:         stanislav.hledik@fpf.slu.cz

Phone number:           +420 653 684292

Fax number:             +420 653 216948

Article file format:    LaTeX 2.09, ioplppt.sty, 12pt option

Number of figures:      7 (22 EPS files; Fig. 3 consists of 8 EPS files, two
                        of them are common, Fig. 4 consists of 10 EPS files;
                        plus 1 EPS as 3D variant of Fig. 2; i.e. 23 EPS files)


